Distributional encoding for Gaussian process regression with qualitative inputs

Gaussian Process (GP) regression is a popular and sample-efficient approach for many engineering applications, where observations are expensive to acquire, and is also a central ingredient of Bayesian optimization (BO), a highly prevailing method for the optimization of black-box functions. However, when all or some input variables are categorical, building a predictive and computationally efficient GP remains challenging. Starting from the naive target encoding idea, where the original categorical values are replaced with the mean of the target variable for that category, we propose a generalization based on distributional encoding (DE) which makes use of all samples of the target variable for a category. To handle this type of encoding inside the GP, we build upon recent results on characteristic kernels for probability distributions, based on the maximum mean discrepancy and the Wasserstein distance. We also discuss several extensions for classification, multi-task learning and incorporation or auxiliary information. Our approach is validated empirically, and we demonstrate state-of-the-art predictive performance on a variety of synthetic and real-world datasets. DE is naturally complementary to recent advances in BO over discrete and mixed-spaces.

==> DistributionEncoding_Figures/41598_2016_BFsrep19660_MOESM1_ESM.csv <==
M-site element;A-site element;X-site element;M-atom p-orbital radii;M-atom d-orbital radii;M-atom s-orbital radii;A-atom s-orbital radii;A-atom p-orbital radii;X-atom s-orbital radii;X-atom p-orbital radii;B (Bulk modulus);G (Shear modulus);E (Young modulus)
Sc;Cd;C;0,5;0,539;1,57;0,445;1,184;0,62;0,596;73;36;92
Sc;Tl;C;0,5;0,539;1,57;1,06;1,319;0,62;0,596;84;55;135
Sc;In;C;0,5;0,539;1,57;1,093;1,382;0,62;0,596;86;54;135
Sc;Pb;C;0,5;0,539;1,57;1,01;1,215;0,62;0,596;87;58;142
Sc;Al;C;0,5;0,539;1,57;1,044;1,312;0,62;0,596;88;57;140
Sc;Ga;C;0,5;0,539;1,57;0,96;1,254;0,62;0,596;89;53;133
Sc;Cd;N;0,5;0,539;1,57;0,445;1,184;0,521;0,4875;92;40;106
Sc;Sn;C;0,5;0,539;1,57;1,027;1,24;0,62;0,596;93;63;154
Sc;Pb;N;0,5;0,539;1,57;1,01;1,215;0,521;0,4875;101;67;165
Sc;In;N;0,5;0,539;1,57;1,093;1,382;0,521;0,4875;102;68;167
Sc;Tl;N;0,5;0,539;1,57;1,06;1,319;0,521;0,4875;102;65;162
Sc;Ge;C;0,5;0,539;1,57;0,886;1,09;0,62;0,596;103;72;175
Zr;Cd;C;0,613;0,79;1,593;0,445;1,184;0,62;0,596;105;46;121
Sc;Si;C;0,5;0,539;1,57;0,904;1,068;0,62;0,596;106;76;184
Sc;Al;N;0,5;0,539;1,57;1,044;1,312;0,521;0,4875;107;77;187
Sc;Ga;N;0,5;0,539;1,57;0,96;1,254;0,521;0,4875;110;75;183
Sc;Sn;N;0,5;0,539;1,57;1,027;1,24;0,521;0,4875;110;75;184
Nb;Tl;N;0,586;0,747;1,589;1,06;1,319;0,521;0,4875;112;43;115
Sc;As;C;0,5;0,539;1,57;0,826;0,9915;0,62;0,596;113;66;165
Cr;Tl;C;0,416;0,4265;1,453;1,06;1,319;0,62;0,596;113;70;173
Ti;Cd;C;0,468;0,489;1,477;0,445;1,184;0,62;0,596;116;67;168
Zr;Pb;C;0,613;0,79;1,593;1,01;1,215;0,62;0,596;117;71;177
Zr;Tl;C;0,613;0,79;1,593;1,06;1,319;0,62;0,596;117;78;191
Hf;Cd;C;0,617;0,829;1,476;0,445;1,184;0,62;0,596;119;69;174
Zr;In;C;0,613;0,79;1,593;1,093;1,382;0,62;0,596;119;84;204
Ti;Pb;C;0,468;0,489;1,477;1,01;1,215;0,62;0,596;119;73;182
V;Tl;C;0,439;0,449;1,401;1,06;1,319;0,62;0,596;119;69;173
V;Cd;C;0,439;0,449;1,401;0,445;1,184;0,62;0,596;120;84;203
Sc;P;C;0,5;0,539;1,57;0,803;0,9175;0,62;0,596;121;70;175
Zr;Cd;N;0,613;0,79;1,593;0,445;1,184;0,521;0,4875;121;70;175
Ti;Pb;N;0,468;0,489;1,477;1,01;1,215;0,521;0,4875;121;68;173
Sc;Ge;N;0,5;0,539;1,57;0,886;1,09;0,521;0,4875;122;84;204
V;Pb;N;0,439;0,449;1,401;1,01;1,215;0,521;0,4875;122;39;105
Cr;Pb;N;0,416;0,4265;1,453;1,01;1,215;0,521;0,4875;122;39;105
V;Pb;C;0,439;0,449;1,401;1,01;1,215;0,62;0,596;123;63;161
Zr;Al;C;0,613;0,79;1,593;1,044;1,312;0,62;0,596;125;92;221
Ti;Tl;C;0,468;0,489;1,477;1,06;1,319;0,62;0,596;125;91;219
W;Pb;N;0,582;0,746;1,36;1,01;1,215;0,521;0,4875;125;47;124
Hf;Pb;C;0,617;0,829;1,476;1,01;1,215;0,62;0,596;126;77;191
Sc;S;C;0,5;0,539;1,57;0,723;0,808;0,62;0,596;126;91;221
Cr;In;C;0,416;0,4265;1,453;1,093;1,382;0,62;0,596;127;64;163
Zr;Pb;N;0,613;0,79;1,593;1,01;1,215;0,521;0,4875;127;61;157
Zr;Ga;C;0,613;0,79;1,593;0,96;1,254;0,62;0,596;128;88;214
Ti;In;C;0,468;0,489;1,477;1,093;1,382;0,62;0,596;128;98;234
Nb;Pb;N;0,586;0,747;1,589;1,01;1,215;0,521;0,4875;128;30;84
Sc;Si;N;0,5;0,539;1,57;0,904;1,068;0,521;0,4875;128;89;218
Zr;Sn;C;0,613;0,79;1,593;1,027;1,24;0,62;0,596;129;80;199
Hf;Tl;C;0,617;0,829;1,476;1,06;1,319;0,62;0,596;129;86;212
Ti;Tl;N;0,468;0,489;1,477;1,06;1,319;0,521;0,4875;129;81;200
Zr;Tl;N;0,613;0,79;1,593;1,06;1,319;0,521;0,4875;129;69;176
Ti;Cd;N;0,468;0,489;1,477;0,445;1,184;0,521;0,4875;130;84;208
Ta;Pb;N;0,599;0,784;1,413;1,01;1,215;0,521;0,4875;130;16;46
Hf;In;C;0,617;0,829;1,476;1,093;1,382;0,62;0,596;131;95;230
Sc;As;N;0,5;0,539;1,57;0,826;0,9915;0,521;0,4875;131;57;148
Cr;Pb;C;0,416;0,4265;1,453;1,01;1,215;0,62;0,596;133;51;136
Zr;In;N;0,613;0,79;1,593;1,093;1,382;0,521;0,4875;134;81;202
Hf;Pb;N;0,617;0,829;1,476;1,01;1,215;0,521;0,4875;134;60;157
Ta;Pb;C;0,599;0,784;1,413;1,01;1,215;0,62;0,596;135;63;163
Ti;Sn;C;0,468;0,489;1,477;1,027;1,24;0,62;0,596;135;93;226
Hf;Cd;N;0,617;0,829;1,476;0,445;1,184;0,521;0,4875;136;79;198
Ti;Sn;N;0,468;0,489;1,477;1,027;1,24;0,521;0,4875;136;79;198
Mo;Tl;N;0,56;0,699;1,52;1,06;1,319;0,521;0,4875;136;58;153
Ta;Tl;N;0,599;0,784;1,413;1,06;1,319;0,521;0,4875;136;43;116
Sc;P;N;0,5;0,539;1,57;0,803;0,9175;0,521;0,4875;137;80;200
Ti;Al;C;0,468;0,489;1,477;1,044;1,312;0,62;0,596;138;113;267
Hf;Al;C;0,617;0,829;1,476;1,044;1,312;0,62;0,596;138;105;252
V;Sn;C;0,439;0,449;1,401;1,027;1,24;0,62;0,596;138;75;189
Ti;In;N;0,468;0,489;1,477;1,093;1,382;0,521;0,4875;138;83;208
Ti;Ga;C;0,468;0,489;1,477;0,96;1,254;0,62;0,596;139;109;260
Hf;Sn;C;0,617;0,829;1,476;1,027;1,24;0,62;0,596;139;84;210
Cr;Cd;N;0,416;0,4265;1,453;0,445;1,184;0,521;0,4875;139;74;189
Zr;Sn;N;0,613;0,79;1,593;1,027;1,24;0,521;0,4875;140;70;181
V;Tl;N;0,439;0,449;1,401;1,06;1,319;0,521;0,4875;140;56;148
Hf;Ga;C;0,617;0,829;1,476;0,96;1,254;0,62;0,596;141;101;244
Zr;Al;N;0,613;0,79;1,593;1,044;1,312;0,521;0,4875;141;94;231
Mo;Pb;N;0,56;0,699;1,52;1,01;1,215;0,521;0,4875;141;52;138
Sc;S;N;0,5;0,539;1,57;0,723;0,808;0,521;0,4875;141;101;244
Nb;Pb;C;0,586;0,747;1,589;1,01;1,215;0,62;0,596;142;69;177
Hf;Tl;N;0,617;0,829;1,476;1,06;1,319;0,521;0,4875;142;78;197
V;Sn;N;0,439;0,449;1,401;1,027;1,24;0,521;0,4875;143;43;117
Zr;Ga;N;0,613;0,79;1,593;0,96;1,254;0,521;0,4875;145;90;224
W;Tl;N;0,582;0,746;1,36;1,06;1,319;0,521;0,4875;145;56;149
Zr;Ge;C;0,613;0,79;1,593;0,886;1,09;0,62;0,596;146;87;218
Cr;Tl;N;0,416;0,4265;1,453;1,06;1,319;0,521;0,4875;146;62;163
Hf;In;N;0,617;0,829;1,476;1,093;1,382;0,521;0,4875;147;91;227
Nb;Cd;C;0,586;0,747;1,589;0,445;1,184;0,62;0,596;148;87;217
Nb;Tl;C;0,586;0,747;1,589;1,06;1,319;0,62;0,596;149;80;204
Ti;Ge;C;0,468;0,489;1,477;0,886;1,09;0,62;0,596;152;106;257
Zr;Si;C;0,613;0,79;1,593;0,904;1,068;0,62;0,596;152;97;240
Nb;Cd;N;0,586;0,747;1,589;0,445;1,184;0,521;0,4875;152;79;202
Hf;Sn;N;0,617;0,829;1,476;1,027;1,24;0,521;0,4875;152;76;196
V;In;N;0,439;0,449;1,401;1,093;1,382;0,521;0,4875;154;80;204
Hf;Ge;C;0,617;0,829;1,476;0,886;1,09;0,62;0,596;155;96;238
Ti;Al;N;0,468;0,489;1,477;1,044;1,312;0,521;0,4875;155;118;281
Cr;Sn;C;0,416;0,4265;1,453;1,027;1,24;0,62;0,596;156;60;160
Zr;Ge;N;0,613;0,79;1,593;0,886;1,09;0,521;0,4875;156;78;200
Cr;In;N;0,416;0,4265;1,453;1,093;1,382;0,521;0,4875;156;67;175
Cr;Cd;C;0,416;0,4265;1,453;0,445;1,184;0,62;0,596;158;92;230
V;In;C;0,439;0,449;1,401;1,093;1,382;0,62;0,596;158;104;256
Mo;Pb;C;0,56;0,699;1,52;1,01;1,215;0,62;0,596;158;35;97
Mo;Tl;C;0,56;0,699;1,52;1,06;1,319;0,62;0,596;158;63;167
Hf;Al;N;0,617;0,829;1,476;1,044;1,312;0,521;0,4875;158;109;266
V;Cd;N;0,439;0,449;1,401;0,445;1,184;0,521;0,4875;158;95;236
Nb;In;N;0,586;0,747;1,589;1,093;1,382;0,521;0,4875;158;77;197
Nb;In;C;0,586;0,747;1,589;1,093;1,382;0,62;0,596;159;99;247
Ti;Ga;N;0,468;0,489;1,477;0,96;1,254;0,521;0,4875;159;109;265
Hf;Ga;N;0,617;0,829;1,476;0,96;1,254;0,521;0,4875;160;102;253
Zr;As;C;0,613;0,79;1,593;0,826;0,9915;0,62;0,596;161;87;221
Mo;Cd;C;0,56;0,699;1,52;0,445;1,184;0,62;0,596;162;86;218
Nb;Sn;C;0,586;0,747;1,589;1,027;1,24;0,62;0,596;162;81;209
Cr;Sn;N;0,416;0,4265;1,453;1,027;1,24;0,521;0,4875;163;52;141
Nb;Sn;N;0,586;0,747;1,589;1,027;1,24;0,521;0,4875;164;56;151
Zr;S;C;0,613;0,79;1,593;0,723;0,808;0,62;0,596;165;113;275
Ta;Tl;C;0,599;0,784;1,413;1,06;1,319;0,62;0,596;165;84;214
Zr;Si;N;0,613;0,79;1,593;0,904;1,068;0,521;0,4875;165;85;217
Cr;Ga;N;0,416;0,4265;1,453;0,96;1,254;0,521;0,4875;166;68;180
Hf;Si;C;0,617;0,829;1,476;0,904;1,068;0,62;0,596;167;108;266
Ti;Ge;N;0,468;0,489;1,477;0,886;1,09;0,521;0,4875;167;94;236
Ta;Cd;C;0,599;0,784;1,413;0,445;1,184;0,62;0,596;168;94;238
Ta;Cd;N;0,599;0,784;1,413;0,445;1,184;0,521;0,4875;168;79;205
Ti;As;C;0,468;0,489;1,477;0,826;0,9915;0,62;0,596;169;87;224
Mo;In;C;0,56;0,699;1,52;1,093;1,382;0,62;0,596;169;83;215
Ti;Si;C;0,468;0,489;1,477;0,904;1,068;0,62;0,596;169;119;288
Hf;Ge;N;0,617;0,829;1,476;0,886;1,09;0,521;0,4875;170;87;223
W;Tl;C;0,582;0,746;1,36;1,06;1,319;0,62;0,596;171;57;153
Zr;As;N;0,613;0,79;1,593;0,826;0,9915;0,521;0,4875;171;106;263
Zr;S;N;0,613;0,79;1,593;0,723;0,808;0,521;0,4875;171;101;252
Ta;In;N;0,599;0,784;1,413;1,093;1,382;0,521;0,4875;172;73;191
Nb;Al;C;0,586;0,747;1,589;1,044;1,312;0,62;0,596;173;116;285
Zr;P;C;0,613;0,79;1,593;0,803;0,9175;0,62;0,596;174;116;285
V;Ga;N;0,439;0,449;1,401;0,96;1,254;0,521;0,4875;174;105;263
V;Al;C;0,439;0,449;1,401;1,044;1,312;0,62;0,596;175;132;316
Hf;As;C;0,617;0,829;1,476;0,826;0,9915;0,62;0,596;175;103;257
V;Ga;C;0,439;0,449;1,401;0,96;1,254;0,62;0,596;175;125;302
Ta;In;C;0,599;0,784;1,413;1,093;1,382;0,62;0,596;175;106;265
Ta;Sn;C;0,599;0,784;1,413;1,027;1,24;0,62;0,596;176;81;211
Ta;Sn;N;0,599;0,784;1,413;1,027;1,24;0,521;0,4875;176;44;122
Nb;Ga;C;0,586;0,747;1,589;0,96;1,254;0,62;0,596;177;108;270
Ti;S;C;0,468;0,489;1,477;0,723;0,808;0,62;0,596;177;134;321
W;Cd;C;0,582;0,746;1,36;0,445;1,184;0,62;0,596;179;93;236
Hf;S;C;0,617;0,829;1,476;0,723;0,808;0,62;0,596;179;126;305
V;Al;N;0,439;0,449;1,401;1,044;1,312;0,521;0,4875;180;128;310
Ti;As;N;0,468;0,489;1,477;0,826;0,9915;0,521;0,4875;181;114;281
Ti;S;N;0,468;0,489;1,477;0,723;0,808;0,521;0,4875;181;121;297
V;Ge;C;0,439;0,449;1,401;0,886;1,09;0,62;0,596;182;105;263
Hf;Si;N;0,617;0,829;1,476;0,904;1,068;0,521;0,4875;182;99;250
Hf;As;N;0,617;0,829;1,476;0,826;0,9915;0,521;0,4875;183;114;284
Zr;P;N;0,613;0,79;1,593;0,803;0,9175;0,521;0,4875;183;115;284
Ti;Si;N;0,468;0,489;1,477;0,904;1,068;0,521;0,4875;183;115;285
Mo;Sn;C;0,56;0,699;1,52;1,027;1,24;0,62;0,596;184;56;152
Cr;Al;N;0,416;0,4265;1,453;1,044;1,312;0,521;0,4875;184;92;237
Cr;Ga;C;0,416;0,4265;1,453;0,96;1,254;0,62;0,596;185;114;283
Mo;Cd;N;0,56;0,699;1,52;0,445;1,184;0,521;0,4875;185;60;163
Cr;Al;C;0,416;0,4265;1,453;1,044;1,312;0,62;0,596;186;138;332
Hf;S;N;0,617;0,829;1,476;0,723;0,808;0,521;0,4875;186;97;249
W;In;C;0,582;0,746;1,36;1,093;1,382;0,62;0,596;187;76;201
Ti;P;C;0,468;0,489;1,477;0,803;0,9175;0,62;0,596;187;109;273
Hf;P;C;0,617;0,829;1,476;0,803;0,9175;0,62;0,596;188;129;315
Mo;Ga;C;0,56;0,699;1,52;0,96;1,254;0,62;0,596;190;101;257
Cr;Ge;N;0,416;0,4265;1,453;0,886;1,09;0,521;0,4875;191;53;147
Nb;Ge;C;0,586;0,747;1,589;0,886;1,09;0,62;0,596;192;106;268
Cr;S;C;0,416;0,4265;1,453;0,723;0,808;0,62;0,596;192;88;229
Ta;Al;C;0,599;0,784;1,413;1,044;1,312;0,62;0,596;193;122;303
Ta;Ga;C;0,599;0,784;1,413;0,96;1,254;0,62;0,596;194;118;294
Nb;Al;N;0,586;0,747;1,589;1,044;1,312;0,521;0,4875;194;112;281
V;Ge;N;0,439;0,449;1,401;0,886;1,09;0,521;0,4875;194;87;226
Cr;As;C;0,416;0,4265;1,453;0,826;0,9915;0,62;0,596;195;62;168
Mo;Al;C;0,56;0,699;1,52;1,044;1,312;0,62;0,596;196;119;296
V;As;C;0,439;0,449;1,401;0,826;0,9915;0,62;0,596;197;124;307
Nb;S;C;0,586;0,747;1,589;0,723;0,808;0,62;0,596;197;101;258
Nb;Ga;N;0,586;0,747;1,589;0,96;1,254;0,521;0,4875;198;109;275
Hf;P;N;0,617;0,829;1,476;0,803;0,9175;0,521;0,4875;198;128;316
V;S;C;0,439;0,449;1,401;0,723;0,808;0,62;0,596;199;114;286
Cr;Ge;C;0,416;0,4265;1,453;0,886;1,09;0,62;0,596;200;81;213
W;Sn;C;0,582;0,746;1,36;1,027;1,24;0,62;0,596;200;38;107
Nb;Ge;N;0,586;0,747;1,589;0,886;1,09;0,521;0,4875;200;91;236
Ti;P;N;0,468;0,489;1,477;0,803;0,9175;0,521;0,4875;200;135;331
V;As;N;0,439;0,449;1,401;0,826;0,9915;0,521;0,4875;203;94;245
Nb;As;C;0,586;0,747;1,589;0,826;0,9915;0,62;0,596;204;126;312
Mo;S;N;0,56;0,699;1,52;0,723;0,808;0,521;0,4875;204;44;122
Nb;As;N;0,586;0,747;1,589;0,826;0,9915;0,521;0,4875;205;86;226
Ta;Ge;C;0,599;0,784;1,413;0,886;1,09;0,62;0,596;206;113;286
Ta;S;C;0,599;0,784;1,413;0,723;0,808;0,62;0,596;206;95;247
Cr;As;N;0,416;0,4265;1,453;0,826;0,9915;0,521;0,4875;206;63;171
Mo;As;N;0,56;0,699;1,52;0,826;0,9915;0,521;0,4875;208;75;201
Mo;As;C;0,56;0,699;1,52;0,826;0,9915;0,62;0,596;209;52;144
Nb;Si;C;0,586;0,747;1,589;0,904;1,068;0,62;0,596;209;122;305
V;Si;N;0,439;0,449;1,401;0,904;1,068;0,521;0,4875;209;102;263
Cr;P;N;0,416;0,4265;1,453;0,803;0,9175;0,521;0,4875;210;101;262
W;Ga;C;0,582;0,746;1,36;0,96;1,254;0,62;0,596;211;97;252
V;Si;C;0,439;0,449;1,401;0,904;1,068;0,62;0,596;211;126;315
Mo;Ge;C;0,56;0,699;1,52;0,886;1,09;0,62;0,596;212;83;219
W;As;N;0,582;0,746;1,36;0,826;0,9915;0,521;0,4875;213;70;189
Nb;Si;N;0,586;0,747;1,589;0,904;1,068;0,521;0,4875;213;103;265
W;Al;C;0,582;0,746;1,36;1,044;1,312;0,62;0,596;214;110;280
Cr;Si;C;0,416;0,4265;1,453;0,904;1,068;0,62;0,596;215;87;229
Ta;As;N;0,599;0,784;1,413;0,826;0,9915;0,521;0,4875;216;74;200
Ta;Al;N;0,599;0,784;1,413;1,044;1,312;0,521;0,4875;217;115;293
Ta;Ge;N;0,599;0,784;1,413;0,886;1,09;0,521;0,4875;217;92;241
Ta;As;C;0,599;0,784;1,413;0,826;0,9915;0,62;0,596;219;129;324
Nb;P;N;0,586;0,747;1,589;0,803;0,9175;0,521;0,4875;219;102;266
Cr;Si;N;0,416;0,4265;1,453;0,904;1,068;0,521;0,4875;222;49;138
Ta;Ga;N;0,599;0,784;1,413;0,96;1,254;0,521;0,4875;223;107;277
Nb;S;N;0,586;0,747;1,589;0,723;0,808;0,521;0,4875;223;106;273
Cr;P;C;0,416;0,4265;1,453;0,803;0,9175;0,62;0,596;224;98;257
Mo;Ga;N;0,56;0,699;1,52;0,96;1,254;0,521;0,4875;224;49;137
Mo;P;C;0,56;0,699;1,52;0,803;0,9175;0,62;0,596;225;71;193
Mo;Si;C;0,56;0,699;1,52;0,904;1,068;0,62;0,596;225;94;248
Nb;P;C;0,586;0,747;1,589;0,803;0,9175;0,62;0,596;226;145;358
Ta;Si;C;0,599;0,784;1,413;0,904;1,068;0,62;0,596;226;126;318
W;Cd;N;0,582;0,746;1,36;0,445;1,184;0,521;0,4875;226;99;259
Mo;P;N;0,56;0,699;1,52;0,803;0,9175;0,521;0,4875;226;65;179
W;As;C;0,582;0,746;1,36;0,826;0,9915;0,62;0,596;227;34;96
V;P;C;0,439;0,449;1,401;0,803;0,9175;0,62;0,596;227;154;376
V;P;N;0,439;0,449;1,401;0,803;0,9175;0,521;0,4875;229;122;312
W;P;N;0,582;0,746;1,36;0,803;0,9175;0,521;0,4875;230;62;171
Ta;Si;N;0,599;0,784;1,413;0,904;1,068;0,521;0,4875;230;106;275
W;Ge;C;0,582;0,746;1,36;0,886;1,09;0,62;0,596;234;80;216
W;P;C;0,582;0,746;1,36;0,803;0,9175;0,62;0,596;242;45;126
Ta;P;C;0,599;0,784;1,413;0,803;0,9175;0,62;0,596;243;151;375
Ta;S;N;0,599;0,784;1,413;0,723;0,808;0,521;0,4875;246;109;285
W;Si;C;0,582;0,746;1,36;0,904;1,068;0,62;0,596;251;95;253
Ta;P;N;0,599;0,784;1,413;0,803;0,9175;0,521;0,4875;255;122;315
